Adaptive-Latency DRAM (AL-DRAM)

This paper summarizes the idea of Adaptive-Latency DRAM (AL-DRAM), which was published in HPCA 2015. The key goal of AL-DRAM is to exploit the extra margin that is built into the DRAM timing parameters to reduce DRAM latency. The key observation is that the timing parameters are dictated by the worst-case temperatures and worst-case DRAM cells, both of which lead to small amount of charge storage and hence high access latency. One can therefore reduce latency by adapting the timing parameters to the current operating temperature and the current DIMM that is being accessed. Using an FPGA-based testing platform, our work first characterizes the extra margin for 115 DRAM modules from three major manufacturers. The experimental results demonstrate that it is possible to reduce four of the most critical timing parameters by a minimum/maximum of 17.3%/54.8% at 55C while maintaining reliable operation. AL-DRAM adaptively selects between multiple different timing parameters for each DRAM module based on its current operating condition. AL-DRAM does not require any changes to the DRAM chip or its interface; it only requires multiple different timing parameters to be specified and supported by the memory controller. Real system evaluations show that AL-DRAM improves the performance of memory-intensive workloads by an average of 14% without introducing any errors.

==> sty/Latex8.txt <==
========== file:  LATEX.TXT =======================

The following files contain the LaTeX macros necessary for you to format 
your paper based on the instructions/measurements in the INSTRUCT.TXT 
attachment in our standard author kit for 8.5 x 11-inch proceedings. 
The files appear in the following order:

latex8.sty -- the style file
latex8.tex -- the main macro set
latex8.bib -- the sample bibliography macros
latex8.bst -- the bibliography main macro set
latex8ps.txt -- this file, when printed out, will give you a sample 
of how your paper should look when it's finished. This file is in a 
separate attachment from the first four LaTeX files. Remember to save 
it as a .ps file and strip out any extraneous lines at the top of the 
file to enable successful printing.

Note that both current versions of LaTeX, 2e and 2.09, have the same 
macros -- refer to the start of the latex8.sty file for the opening 
statement for each. 


